Conservation of Total Wave Action in the Expanding Solar Wind

The conservation of wave action in moving plasmas has been well-known for over half a century. However, wave action is not conserved when multiple wave modes propagate and coexist close to degeneration condition (Sound speed equals Alfv\'en speed, i.e. plasma $\beta \sim 1$). Here we show that the violation of conservation is due to wave mode conversion, and that the total wave action summed over interacting modes is still conserved. Though the result is general, we focus on MHD waves and identify three distinctive mode conversion mechanisms, i.e. degeneracy, linear mode conversion, and resonance, and provide an intuitive physical picture for the mode conversion processes. We use 1D MHD simulations with the Expanding Box Model to simulate the nonlinear evolution of monochromatic MHD waves in the expanding solar wind. Simulation results validate the theory; total wave action therefore remains an interesting diagnostic for studies of waves and turbulence in the solar wind.

==> Conservation-of-Total-Wave-Action-in-Inhomogeneous-Moving-Media-ApJ-Template- copy/.vscode/settings.json <==
{
    "cSpell.words": [
        "'en",
        "adrupt",
        "Alfv",
        "behaviours",
        "CGLMHD",
        "comoves",
        "eigen",
        "eigenmodes",
        "equi",
        "magnetosonic",
        "wavenumber",
        "wavetrain",
        "wavevector"
    ]
}
